Adjusted least squares fitting of algebraic hypersurfaces

We consider the problem of fitting a set of points in Euclidean space by an algebraic hypersurface. We assume that points on a true hypersurface, described by a polynomial equation, are corrupted by zero mean independent Gaussian noise, and we estimate the coefficients of the true polynomial equation. The adjusted least squares estimator accounts for the bias present in the ordinary least squares estimator. The adjusted least squares estimator is based on constructing a quasi-Hankel matrix, which is a bias-corrected matrix of moments. For the case of unknown noise variance, the estimator is defined as a solution of a polynomial eigenvalue problem. In this paper, we present new results on invariance properties of the adjusted least squares estimator and an improved algorithm for computing the estimator for an arbitrary set of monomials in the polynomial equation.

==> eightNs_noise1.txt <==
Ns	sigmas	ols	als2	als1	sigmahat	
128	0.01	0.84652	0.13384	0.1307	2.1388e-05
256	0.01	0.88144	0.093569	0.095576	1.2401e-05
512	0.01	0.8898	0.064672	0.069886	8.3962e-06
1024	0.01	0.89589	0.04739	0.050747	5.7479e-06
2048	0.01	0.90106	0.038865	0.041007	4.2325e-06
4096	0.01	0.90095	0.025276	0.027391	2.7877e-06
8192	0.01	0.90051	0.018731	0.018799	2.2387e-06
16384	0.01	0.90075	0.01257	0.01344	1.4891e-06
32768	0.01	0.90028	0.0085165	0.0091262	1.0284e-06
65536	0.01	0.90036	0.0059664	0.0064358	7.1941e-07
1.3107e+05	0.01	0.90075	0.0046854	0.0050532	4.6935e-07


==> eightNs_noise2.txt <==
Ns	sigmas	ols	als2	als1	sigmahat	
128	0.01	0.87161	0.12872	0.12418	1.5521e-05
256	0.01	0.88898	0.10161	0.10129	1.023e-05
512	0.01	0.89666	0.0726	0.073599	6.6117e-06
1024	0.01	0.89565	0.04802	0.048865	4.3352e-06
2048	0.01	0.90076	0.03073	0.031456	2.8903e-06
4096	0.01	0.89877	0.023494	0.024547	2.3011e-06
8192	0.01	0.9	0.015918	0.016098	1.3485e-06
16384	0.01	0.90081	0.011922	0.012342	9.4334e-07
32768	0.01	0.90049	0.0079361	0.0080208	6.9438e-07
65536	0.01	0.90095	0.0065145	0.0065412	5.0868e-07
1.3107e+05	0.01	0.90068	0.0039473	0.0042147	3.7626e-07


==> eightSigmas_noise2.txt <==
Ns	sigmas	ols	als2	als1	sigmahat	
1000	1e-06	5.2297e-06	5.2304e-06	5.2305e-06	3.5581e-14
1000	2e-06	1.0365e-05	1.0367e-05	1.0367e-05	1.6516e-13
1000	4e-06	1.9267e-05	1.9271e-05	1.9272e-05	6.5762e-13
1000	8e-06	4.3757e-05	4.3746e-05	4.3746e-05	2.4461e-12
1000	1.6e-05	7.7738e-05	7.7741e-05	7.7747e-05	1.1758e-11
1000	3.2e-05	0.00014065	0.00014053	0.00014052	4.2173e-11
1000	6.4e-05	0.00034528	0.00034492	0.00034492	1.7228e-10
1000	0.000128	0.00063006	0.00062337	0.00062299	6.5426e-10
1000	0.000256	0.0013687	0.001358	0.0013588	2.783e-09
1000	0.000512	0.002524	0.0023526	0.0023535	1.0946e-08
1000	0.001024	0.0065896	0.0046675	0.0046504	4.3507e-08
1000	0.002048	0.019398	0.010073	0.010119	1.6557e-07
1000	0.004096	0.082638	0.018133	0.018215	7.0296e-07
1000	0.008192	0.74196	0.039941	0.039249	2.7822e-06


==> subspaceNs_noise1.txt <==
Ns	sigmas	ols	als2	als1	sigmahat	
128	0.05	0.19089	0.2074	0.26219	0.00082921
256	0.05	0.14681	0.13973	0.14001	0.00060115
512	0.05	0.085721	0.08562	0.089148	0.00043816
1024	0.05	0.067059	0.061443	0.060136	0.00028836
2048	0.05	0.073048	0.045165	0.045628	0.0002624
4096	0.05	0.062889	0.031982	0.031757	0.00016539
8192	0.05	0.060225	0.021906	0.022768	0.00012126
16384	0.05	0.05646	0.016285	0.016512	8.3423e-05
32768	0.05	0.060668	0.00974	0.0098653	5.4485e-05
65536	0.05	0.058819	0.0068501	0.0067045	4.3715e-05
1.3107e+05	0.05	0.059359	0.0050304	0.0051469	2.777e-05


==> subspaceNs_noise2.txt <==
Ns	sigmas	ols	als2	als1	sigmahat	
128	0.05	0.11411	0.15076	0.20878	0.00096045
256	0.05	0.10447	0.10052	0.12193	0.00063901
512	0.05	0.071798	0.068513	0.073797	0.00046053
1024	0.05	0.072908	0.046996	0.049046	0.00035464
2048	0.05	0.062429	0.02895	0.029406	0.00029098
4096	0.05	0.06153	0.022703	0.021472	0.00022793
8192	0.05	0.062212	0.018126	0.016878	0.00021825
16384	0.05	0.061818	0.014472	0.011788	0.0001966
32768	0.05	0.061261	0.012919	0.0090869	0.00019444
65536	0.05	0.061085	0.011024	0.0066165	0.00019022
1.3107e+05	0.05	0.061414	0.010579	0.0050057	0.00019206

